Image processing for precise geometry determination

Reliable spatial information can be difficult to obtain in planetary remote sensing applications because of errors present in the metadata of images taken with space probes. We have designed a pipeline to address this problem on disk-resolved images of Jupiter's moon Europa taken with New Horizons' LOng Range Reconnaissance Imager, Galileo's Solid State Imager and Voyager's Imaging Science Subsystem. We correct for errors in the spacecraft position, pointing and the target's attitude by comparing them to the same reference. We also address ways to correct for distortion prior to any metadata consideration. Finally, we propose a vectorized method to efficiently project images pixels onto an elliptic target and compute the coordinates and geometry of observation at each intercept point.

==> natbib.sty.txt <==
%% 
%% This is file `natbib.sty', generated 
%% on <1994/5/27> with the docstrip utility (2.2e).
%% 
%% The original source files were:
%% 
%% natbib.dtx  (with options: `package,209,all')
%% 
%% The original file natbib.dtx contains LaTeX text as comments, which 
%% may be processed by LaTeXing the appropriate driver (.drv) file. 
%% This produces a more detailed description of the macro usage and of its 
%% coding than is to be found in the limited remaining comments in this file. 
%% 
%% >>>>> Start of decommented natbib.dtx >>>>>>> 
%%======================NATBIB.DTX========================================
\def\filename{natbib}
\def\fileversion{5.0}
\def\filedate{1994/05/18}
 %-------------------------------------------------------------------
 % NOTICE:
 % This file may be used for non-profit purposes.
 % It may not be distributed in exchange for money,
 %   other than distribution costs.
 %
 % The author provides it `as is' and does not guarantee it in any way.
 %
%% Copyright (C) 1994 Patrick W. Daly
 % Max-Planck-Institut f\"ur Aeronomie
 % Postfach 20
 % D-37189 Katlenburg-Lindau
 % Germany
 %
 % E-mail:
 % SPAN--     nsp::linmpi::daly    (note nsp also known as ecd1)
 % Internet-- daly@linax1.dnet.gwdg.de
 %-----------------------------------------------------------
 % Intended mainly for author-year style citations, but will work with
 % numericals as well.
 %
 % If author-year style selected, then \bibitem must have one of the
 %   following forms:
 %   \bibitem[Jones et al.(1990)]{key}...
 %   \bibitem[Jones et al., 1990]{key}...
 %   \bibitem[\protect\citeauthoryear{Jones, Baker, and Williams}{Jones
 %       et al.}{1990}]{key}...
 %   \bibitem[\protect\citeauthoryear{Jones et al.}{1990}]{key}...
 %   \bibitem[\protect\astroncite{Jones et al.}{1990}]{key}...
 %   \bibitem[\protect\citename{Jones et al., }1990]{key}...
 %   \harvarditem[Jones et al.]{Jones, Baker, and Williams}{1990}{key}...
 %
 % This is either to be made up manually, or to be generated by an
 % appropriate .bst file with BibTeX.
 %
 % Then, \cite{key}  ==>>  Jones et al. (1990)
 %       \cite[]{key} ==>> (Jones et al., 1990)
 % Multiple citations as normal:
 %       \cite[]{key1,key2} ==>> (Jones et al., 1990; Smith, 1989)
 %                           or  (Jones et al., 1990, 1991)
 % Optional notes as:
 %   \cite[chap. 2]{key}    ==>> (Jones et al., 1990, chap. 2)
 %   \cite[e.g.,][]{key}    ==>> (e.g., Jones et al., 1990)
 %   \cite[see][pg. 34]{key}==>> (see Jones et al., 1990, pg. 34)
 %  (Note: in standard LaTeX, only one note is allowed, after the ref.
 %   Here, one note is like the standard, two make pre- and post-notes.)
 %
 % Additional citation possibilities (author-year only)
 %   \citeauthor{key}  ==>> Jones et al.
 %   \citeyear{key}    ==>> 1990
 % (Multiple keys NOT allowed!)
 %
 % Defining the citation style of a given bib style:
 % Use \bibpunct with 6 arguments:
 %    1. opening bracket for citation
 %    2. closing bracket
 %    3. citation separator (for multiple citations in one \cite)
 %    4. the letter n for numerical styles, else anything for author-year
 %    5. punctuation between authors and date
 %    6. punctuation between years when common authors missing
 % Example (and default) \bibpunct{(}{)}{;}{a}{,}{,}
 %
 % To make this automatic for a given bib style, named newbib, say, add
 % to this style file
 %   \bibstyle@newbib{\bibpunct... + any other redefinitions (see examples)}
 % Then the \bibliographystyle{newbib} will cause \bibstyle@newbib to
 % be called on THE NEXT LATEX RUN (via the aux file).
 %
 % LaTeX2e Options: (for selecting punctuation)
 %   round  -  round parentheses are used (default)
 %   square -  square braces are used
 %   colon  -  multiple citations separated by colon (default)
 %   comma  -  separated by comma
 %   authoryear - selects author-year citations (default)
 %   numbers-  selects numerical citations
 %   nobibstyle - deactivates punctuation selection via \bibliographystyle
 % Note: normally the punctuation style defined by \bibstyle@xxx and invoked
 %       with \bibliographystyle{xxx} dominates; with option nobibstyle
 %       this is no longer the case.
 % LaTeX2e options are called as, e.g.
 %        \usepackage[square,comma]{natbib}
 %-----------------------------------------------------------
\typeout{Package: `\filename' v\fileversion\space <\filedate> --P.W.Daly}
\newif\if@twoOnine \let\if@twoOnine=\if@compatibility
\@ifundefined{documentclass}{
    \@twoOninetrue
}{
    \NeedsTeXFormat{LaTeX2e}
    \ProvidesPackage{\filename}[\filedate\space (PWD)]
}
 % Define citation punctuation for some author-year styles
 % One may add and delete at this point
\def\bibstyle@aa{\bibpunct{(}{)}{;}{a}{}{,}}
\def\bibstyle@pass{\bibpunct{(}{)}{;}{a}{,}{,}}
\def\bibstyle@anngeo{\bibpunct{(}{)}{;}{a}{,}{,}}
\def\bibstyle@agu{\bibpunct{[}{]}{;}{a}{,}{,}}
\def\bibstyle@nlinproc{\bibpunct{(}{)}{;}{a}{,}{,}}
 % Define citation punctuation for some numerical styles
 % One may add and delete at this point
\def\bibstyle@cospar{\bibpunct{/}{/}{,}{n}{}{}%
     \gdef\@biblabel##1{##1.}}
\def\bibstyle@esa{\bibpunct{(}{)}{,}{n}{}{}%
     \gdef\@biblabel##1{##1.\hspace{1em}}%
     \gdef\@cite##1##2##3{\@citebegin Ref.~##1\if@tempswa,
          ##3\fi\@citeend}}
\def\bibstyle@nature{\bibpunct{}{}{,}{n}{}{}%
     \gdef\@biblabel##1{##1.}%
     \gdef\@cite##1##2##3{\unskip\mbox{$^{##1}$}}}
 % The standard LaTeX styles
\def\bibstyle@plain{\bibpunct{[}{]}{,}{n}{}{}}
\let\bibstyle@alpha=\bibstyle@plain
\let\bibstyle@abbrv=\bibstyle@plain
\let\bibstyle@unsrt=\bibstyle@plain
\if@twoOnine\else
\DeclareOption{round}{\def\@citebegin{(} \def\@citeend{)}}
\DeclareOption{square}{\def\@citebegin{[} \def\@citeend{]}}
\DeclareOption{comma}{\def\@citesep{,}}
\DeclareOption{colon}{\def\@citesep{;}}
\DeclareOption{numbers}{\let\@bibsetup=\@bibsetnum
   \let\@citex=\@citexnum
   \let\@biblabel=\@biblabelnum
   \let\@cite=\@citenum
   \ExecuteOptions{square,comma}}
\DeclareOption{super}{\ExecuteOptions{numbers}%
      \def\@cite##1##2##3{\unskip\mbox{$^{##1}$%
          \if@tempswa(##3)\fi}}}
\DeclareOption{authoryear}{}
\DeclareOption{nobibstyle}{\let\bibstyle=\@gobble}
\fi
\def\@cite#1#2#3{\if@tempswa\@citebegin\if#2\@empty\else#2 \fi
        #1\if#3\@empty\else, #3\fi\@citeend\else#1\fi}
\def\@citenum#1#2#3{\@citebegin\if@tempswa\if#2\@empty\else#2 \fi\fi
   #1\if#3\@empty\else, #3\fi\@citeend}
\def\@citexnum[#1][#2]#3{\if@filesw\immediate\write
      \@auxout{\string\citation{#3}}\fi
  \let\@citea\@empty
  \@cite{\@for\@citeb:=#3\do
    {\@citea\def\@citea{\@citesep\penalty\@m\ }%
     \def\@tempa##1##2\@nil{\edef\@citeb{\if##1\space##2\else##1##2\fi}}%
     \expandafter\@tempa\@citeb\@nil
     \@ifundefined{b@\@citeb}{{\reset@font\bfseries ?}\@warning
       {Citation `\@citeb' on page \thepage \space undefined}}%
     \hbox{\csname b@\@citeb\endcsname}}}{#1}{#2}}
\def\@citex[#1][#2]#3{\if@filesw\immediate\write
     \@auxout{\string\citation{#3}}\fi
  \let\@citea\@empty
  \@cite{\let\@citenm\@empty
    \@for\@citeb:=#3\do
    {\def\@tempa##1##2\@nil{\edef\@citeb{\if##1\space##2\else##1##2\fi}}%
     \expandafter\@tempa\@citeb\@nil
     \@ifundefined{b@\@citeb}{\@citea{\reset@font\bfseries ?}\@warning
       {Citation `\@citeb' on page \thepage \space undefined}}%
     {\let\@citemm=\@citenm
     \@cite@parse{\@citeb}%
     \if@tempswa
       \ifx\@citemm\@citenm\@yrsep\else\@citea{\@citenm}\@auyrsep\fi
       \ \@citedt \def\@citea{\@citesep\ }%
     \else
       \ifx\@citemm\@citenm, \@citedt\else\@citea{\@citenm}
           \@citebegin\@citedt\fi
       \def\@citea{\@citeend\@citesep\ }%
     \fi}}\if@tempswa\else\@citeend\fi}{#1}{#2}}
\def\@biblabel#1{\hfill}
\def\@biblabelnum#1{[#1]}
\def\@bibsetnum#1{\settowidth\labelwidth{\@biblabel{#1}}%
   \leftmargin\labelwidth \advance\leftmargin\labelsep}
\def\@bibsetup#1{\leftmargin=1em\itemindent=-\leftmargin}
\if@twoOnine
\def\@citebegin{(} \def\@citeend{)} \def\@citesep{;}
\else
\ExecuteOptions{authoryear,round,colon}
\ProcessOptions
\fi
\def\@auyrsep{,} \def\@yrsep{,}
\def\bibstyle#1{\@ifundefined{bibstyle@#1}{\relax}
     {\csname bibstyle@#1\endcsname}}
\if@twoOnine
\let\ori@document=\document
\def\document{\ori@document\global\let\bibstyle=\@gobble}
\else
\AtBeginDocument{\global\let\bibstyle=\@gobble}
\fi
\def\bibpunct#1#2#3#4#5#6{\gdef\@citebegin{#1}\gdef\@citeend{#2}\gdef
   \@citesep{#3}\ifx #4n\global\let\@bibsetup=\@bibsetnum
   \global\let\@citex=\@citexnum
   \global\let\@biblabel=\@biblabelnum
   \global\let\@cite=\@citenum\fi
   \gdef\@auyrsep{#5}\gdef\@yrsep{#6}}
\def\cite{\@ifnextchar [{\@tempswatrue\@citex@}{\@tempswafalse
    \@citex@[]}}
\def\@citex@[#1]{\@ifnextchar [{\@citex[#1]}{\@citex[][#1]}}
\def\citeauthor#1{\ifx\@citex\@citexnum{\reset@font\bfseries(author?)}\@warning
       {Cannot use \string\citeauthor\space with numerical citations}\else
     \@ifundefined{b@#1}{{\reset@font\bfseries ?}\@warning
       {Citation `#1' on page \thepage \space undefined}}%
       {\@cite@parse{#1}\@citenm}\fi}
\def\citeyear#1{\ifx\@citex\@citexnum{\reset@font\bfseries(year?)}\@warning
       {Cannot use \string\citeyear\space with numerical citations}\else
     \@ifundefined{b@#1}{{\reset@font\bfseries ?}\@warning
       {Citation `#1' on page \thepage \space undefined}}%
       {\@cite@parse{#1}\@citedt}\fi}
\def\@cite@parse#1{%
        {\let\prm=\relax\let\psf=\relax\let\ptt=\relax\let\pbf=\relax
        \let\psl=\relax\let\psc=\relax\let\pit=\relax\let\pem=\relax
        \let\prmfamily=\relax\let\psffamily=\relax\let\pttfamily=\relax
        \let\pbfseries=\relax\let\pslshape=\relax\let\pscshape=\relax
        \let\pitshape=\relax\let\pmdseries=\relax\let\pupshape=\relax
        \let\pc=\relax \let\pd=\relax \let\pb=\relax
     \xdef\@tempa{\csname b@#1\endcsname\relax}}%
     \expandafter\@citez\@tempa()\@nil}
\def\@citez#1(#2)#3\@nil{\gdef\@citenm{#1}\gdef\@citedt{#2}%
  \if!#2!\expandafter\@citeapalk#1\@nil\fi}
\def\@citeapalk#1, #2\@nil{\gdef\@citenm{#1}\gdef\@citedt{#2}}
\def\citeauthoryear#1#2#3{\ifx#3\relax #1(#2)\else #2(#3)\fi}
  \def\citestarts{\@citebegin}
  \def\citeends{\@citeend}
  \def\betweenauthors{and}
\def\astroncite#1#2{#1(#2)}
\def\citename#1{#1}
\def\harvarditem{\@ifnextchar[{\@harvarditem}{\@harvarditem[\@empty]}}
\def\@harvarditem[#1]#2#3#4{\if!#1!\bibitem[#2(#3)]{#4}\else
  \bibitem[#1(#3)]{#4}\fi }
\@ifundefined{chapter}{\def\bibsection{\section*{\refname
   \@mkboth{\uppercase{\refname}}{\uppercase{\refname}}}}}{\def
   \bibsection{\chapter*{\bibname
   \@mkboth{\uppercase{\bibname}}{\uppercase{\bibname}}}}}
\def\thebibliography#1{\bibsection\parindent \z@\list
 {\@biblabel{\arabic{enumiv}}}{\@bibsetup{#1}%
    \usecounter{enumiv}\let\p@enumiv\@empty
    \def\theenumiv{\arabic{enumiv}}}%
    \def\newblock{\hskip .11em plus.33em minus.07em}%
    \sloppy\clubpenalty4000\widowpenalty4000
    \sfcode`\.=1000\relax \bibfont}
\let\bibfont=\relax
\def\endthebibliography{%
  \def\@noitemerr{\@warning{Empty `thebibliography' environment}}%
  \endlist\vskip-\lastskip}
\@ifundefined{reset@font}{\let\reset@font=\relax}{}
\@ifundefined{bfseries}{\let\bfseries=\bf}{}
%% <<<<< End of decommented file <<<<<< 
%% 
%% End of file natbib.sty. 

